Identifying Relevant Information Cues for Vulnerability Assessment Using CVSS

The assessment of new vulnerabilities is an activity that accounts for information from several data sources and produces a `severity' score for the vulnerability. The Common Vulnerability Scoring System (\CVSS) is the reference standard for this assessment. Yet, no guidance currently exists on \emph{which information} aids a correct assessment and should therefore be considered. In this paper we address this problem by evaluating which information cues increase (or decrease) assessment accuracy. We devise a block design experiment with 67 software engineering students with varying vulnerability information and measure scoring accuracy under different information sets. We find that baseline vulnerability descriptions provided by standard vulnerability sources provide only part of the information needed to achieve an accurate vulnerability assessment. Further, we find that additional information on \texttt{assets}, \texttt{attacks}, and \texttt{vulnerability type} contributes in increasing the accuracy of the assessment; conversely, information on \texttt{known threats} misleads the assessor and decreases assessment accuracy and should be avoided when assessing vulnerabilities. These results go in the direction of formalizing the vulnerability communication to, for example, fully automate security assessments.

==> reviews.txt <==

----------------------- REVIEW 1 ---------------------
PAPER: 129
TITLE: Identifying Relevant Information Cues for Vulnerability Assessment Using CVSS
AUTHORS: Luca Allodi, Sebastian Banescu, Henning Femmer and Kristian Beckers

Overall evaluation: 0 (borderline paper)

----------- Overall evaluation -----------
Summary
========
The authors evaluated how different information cues affect the scoring of vulnerablities using CVSS.
The motivation is that an assessor has only limited time and information but is still expected to create a proper assessment.
Therefore, it is important to known which additional information positively affects the outcome of the assessment.
They found that baseline vulnerablity descriptions provied by the NVD do not provide enough information to create a proper assessment.
Furthermore, they found that information on attacks and vulnerablity types increase the accuracy of the assessment, while information on assets give mixed results and known threats even decrease accuracy.


Author comments
===================
The general idea of the paper is sensible and the evaluation and statistics seem to be properly executed, taking into consideration a lot of factors.
Yet, I am unsure about this paper and have some concerns.

First of all, I had the impression that some things were a bit more complicated than they would have to be and thus I found the paper difficult to follow at times.
For example, did you really have to create the four treatment groups to consider dependent vulnerabilities?
Just removing the two dependent CVEs would have made table 3 and (more importantly) figure 2 simpler and thus better to understand.
In the same vein, table 5 is a bit overloaded in my opinion.
It is good that you include all your data, but I suggest moving that table into the appendix and creating a smaller one (maybe just focusing on Assets, Attack, Vulnerability types and Known threats.)

In the abstract you claim that "this often causes severe errors on the evaluation of the vulnerability" - this could use a reference if it really happens that often.
Furthermore, in section 3.4 the boundary between "Attack" and "Vulnerability type" is a bit fuzzy and those two can be very redundant.
Using an example from your keywords, an attack is "inject code" and a vulnerability is "cross-site scripting", which is just another way of saying "HTML/JavaScript injection".
Also, regarding hypothesis 3.3 I was wondering why you assume that whether the vulnerability is e.g. Broken Auth, XSS or CSRF does _not_ affect scoring for CIA.

Overall, I'm just not surpised that information on attacks and vulnerablities helps to correctly use a VULNERABILITY scoring system, while other information might confuse.


----------------------- REVIEW 2 ---------------------
PAPER: 129
TITLE: Identifying Relevant Information Cues for Vulnerability Assessment Using CVSS
AUTHORS: Luca Allodi, Sebastian Banescu, Henning Femmer and Kristian Beckers

Overall evaluation: 2 (accept)

----------- Overall evaluation -----------
This paper examines the quality of vulnerability assessment achievable through the Common Vulnerability Scoring System (CVSS), which is often used to rate vulnerabilities found in software. In particular, the paper shows that the CVSS ratings can be impr0ved by including more detailed information in the vulnerability description.

The paper provides a comprehensive description of the experiments used to arrive at the results. It is well structured and easy to follow.


----------------------- REVIEW 3 ---------------------
PAPER: 129
TITLE: Identifying Relevant Information Cues for Vulnerability Assessment Using CVSS
AUTHORS: Luca Allodi, Sebastian Banescu, Henning Femmer and Kristian Beckers

Overall evaluation: 0 (borderline paper)

----------- Overall evaluation -----------
This paper proposes a way to leverage information cues for aiding analysts to assess vulnerability. In particular, the authors focus on CVSS score to determine discrepancies between groups. It seems their approach would be complementary to existing approaches and it can be used as a  pre-assessment step. However, the authors should be aware of limitations caused by the CVSS-centric assessment. Each enterprise would put different priority and weight on each item that is used to calculate CVSS score instead of directly adopting CVSS scores from NVD. Since each group in enterprises are providing different services. Therefore, the proposed approach cannot be a primary approach to assess vulnerability.

Also, it seems their approach needs a rigorous analysis step for correlating relevant CVEs and inferring potential dependencies among CVEs. However, it is unclear how the proposed approach addresses such critical challenges. In addition, the authors need more meaningful empirical analyses to prove their claims--do those information cues efficiently help analysts perform their assessment task?
